Guiding AMR Parsing with Reverse Graph Linearization

Abstract Meaning Representation (AMR) parsing aims to extract an abstract semantic graph from a given sentence. The sequence-to-sequence approaches, which linearize the semantic graph into a sequence of nodes and edges and generate the linearized graph directly, have achieved good performance. However, we observed that these approaches suffer from structure loss accumulation during the decoding process, leading to a much lower F1-score for nodes and edges decoded later compared to those decoded earlier. To address this issue, we propose a novel Reverse Graph Linearization (RGL) enhanced framework. RGL defines both default and reverse linearization orders of an AMR graph, where most structures at the back part of the default order appear at the front part of the reversed order and vice versa. RGL incorporates the reversed linearization to the original AMR parser through a two-pass self-distillation mechanism, which guides the model when generating the default linearizations. Our analysis shows that our proposed method significantly mitigates the problem of structure loss accumulation, outperforming the previously best AMR parsing model by 0.8 and 0.5 Smatch scores on the AMR 2.0 and AMR 3.0 dataset, respectively. The code are available at https://github.com/pkunlp-icler/AMR_reverse_graph_linearization.

==> TODOs.txt <==
1. 文章标题：Guiding Sequence-to-Sequence AMR Parsing with Reverse Graph Order
可选：
  1. Guiding AMR Parsing with reverse target Order.
  2. Bridging the gap between autoregressive generation and graph generation for AMR parsing.
  3. Allivating Error Accumulation with reverse target order for AMR Parsing.

Abstract

1. Introduction
  主要贡献：
  1. 第一个探究自回归生成的错误传播在AMR解析中的问题，并尝试解决。
  2. 第一个尝试利用不同的生成顺序之间的互补特征。 multitask --> 多个顺序之间可能是互补的。3. 根据图生成以及自回归生成的特点，设计了一个新颖的模型。
  4. AMR Parsing实验，AMR2.0上调到了sota。

2. Background / Related Work
  1. AMR Parsing (4类 or Seq2Seq based AMR Parsing)
  2. Seq2Seq AMR Parsing with Graph information: 
    1. AMRBART
    2. Ancestor Information
    3. AMR知识蒸馏的那一篇文章(可能没发表)

3. Proposed Method
  3.1 incoporating reverse graph order(Model Architecture)
  3.2 Training
    1. Obtaining model generated AMR sequence(partial training set)
    2. Self-Distillation
    3. Scheduler
  3.3 Inference

4. Experiments
  4.1 Datasets and Evaluation Metrics
  4.2 Systems
    1. Ancestor Information
    2. AMRBART
    3. ATP...
  4.3 Experimental Setups
  4.4 Main Results
  4.5 在其他模型上使用同一个框架实验。


5. Analysis
  1. ablation study
  2. importance of reverse graph order  // 换成dfs的实验
  3. effect on graph generation // 不同方法前后随位置生成的变化以及Pearson相关系数

6. Conclusion
7. Acknowledgements



Our contributions can be listed as follows:
1. We explore the problem structural loss accumulation in sequence-to-sequence AMR parsing caused by error propagation in autoregressive decoding.

2. We propose a novel RGL framework to alleviate the structural loss accumulation by incorporating the reverse graph linearization to the model.

3. The RGL outperforms previous AMR parser by 0.8 and 0.5 smatch scores on AMR 2.0 and AMR 3.0, which demonstrates the effectiveness and superiority of our proposed method.


Abstract Meaning Representation (AMR) parsing aims to extract an abstract semantic graph from a given sentence. The sequence-to-sequence approaches, which linearize the semantic graph into a sequence of nodes and edges and  generate the linearized graph directly, have achieved good performance. However, we observed that these approaches suffer from structure loss accumulation during the decoding process, leading to a much lower F1-score for nodes and edges decoded later compared to those decoded earlier. To address this issue, we propose a novel Reverse Graph Linearization (RGL) enhanced framework. RGL defines both default and reversed linearization orders of the AMR graph, such that structures at the end of the default order appear at the beginning of the reversed order and vice versa. RGL incorporates the reversed linearization to the original AMR parser through a two-pass self-distillation mechanism, which guides the model when generating the default linearizations. Our analysis shows that our proposed method significantly mitigates the problem of structure loss accumulation, outperforming the previously best AMR parsing model by 0.8 and 0.5 smatch scores on the AMR 2.0 and AMR 3.0 dataset, respectively.
